Quantifying Side-Channel Leakage in Public Metrology Releases

Public scientific and metrology releases can leak the hidden settings that produced them. We formalize and quantify this risk as a profiled statistical side-channel audit: a release map exposes finite-band statistics of a power spectral density (PSD), a profiled observer trains labeled template spectra under an explicit budget, and a challenge release is drawn from one of two utility-equivalent recipes separated by a protected coordinate. Averaged PSD bins follow a gamma channel, replaced by a covariance-weighted log-spectrum channel when the bins are correlated; this yields exact Kullback-Leibler divergences, Chernoff exponents, protected-bit advantage bounds, and finite-training, finite-library, finite-compute, and model-mismatch corrections. Our headline result is a finite-band transport-leakage law: after amplitude and blur are eliminated, the protected acid-transport information obeys $I_{\lambda|\alpha,\beta}(K) = (64/1225)\, w \lambda^{6} K^{9} + O(w \lambda^{8} K^{11})$ for $K\lambda \ll 1$, a ninth-order exponent with a closed-form safe band. A step-by-step protocol turns a measured release into these numbers, and a fixed-seed reproducibility package regenerates every table and figure. We instantiate the audit on screened extreme-ultraviolet (EUV) roughness spectra as a model-conditioned case study, with deployment on measured releases the next step.

==> figures/data/coupling_cond.dat <==
Klam rho val
0.3 0 8.1832752
0.75 0 5.2340133
1.2 0 4.0424056
1.65 0 3.5072255
2.1 0 3.2586241
2.55 0 3.1570532
3 0 3.1794304
0.3 0.1 8.1850198
0.75 0.1 5.2396086
1.2 0.1 4.0298622
1.65 0.1 3.440552
2.1 0.1 3.1122551
2.55 0.1 2.9048159
3 0.1 2.7657406
0.3 0.2 8.1864749
0.75 0.2 5.2447272
1.2 0.2 4.0261285
1.65 0.2 3.4132533
2.1 0.2 3.0601368
2.55 0.2 2.8316669
3 0.2 2.6735773
0.3 0.3 8.1877068
0.75 0.3 5.249308
1.2 0.3 4.0260373
1.65 0.3 3.4002254
2.1 0.3 3.0346766
2.55 0.3 2.7967685
3 0.3 2.6311292
0.3 0.4 8.1887632
0.75 0.4 5.2533807
1.2 0.4 4.0275618
1.65 0.4 3.3937183
2.1 0.4 3.0205704
2.55 0.4 2.7770549
3 0.4 2.6071224
0.3 0.5 8.189679
0.75 0.5 5.2570006
1.2 0.5 4.0298
1.65 0.5 3.3905682
2.1 0.5 3.0122427
2.55 0.5 2.7648995
3 0.5 2.5920763


==> figures/data/coupling_info.dat <==
Klam rho val
0.3 0 -9.5419895
0.75 0 -4.9751649
1.2 0 -3.1202444
1.65 0 -2.1265803
2.1 0 -1.5135663
2.55 0 -1.0989613
3 0 -0.80007573
0.3 0.1 -9.6301003
0.75 0.1 -5.0904141
1.2 0.1 -3.2813418
1.65 0.1 -2.3461954
2.1 0.1 -1.7976455
2.55 0.1 -1.447804
3 0.1 -1.210382
0.3 0.2 -9.710105
0.75 0.2 -5.1916107
1.2 0.2 -3.4137551
1.65 0.2 -2.5106571
2.1 0.2 -1.9890797
2.55 0.2 -1.6595745
3 0.2 -1.4367171
0.3 0.3 -9.7834297
0.75 0.3 -5.2819017
1.2 0.3 -3.5268304
1.65 0.3 -2.6443609
2.1 0.3 -2.1382032
2.55 0.3 -1.8193071
3 0.3 -1.603583
0.3 0.4 -9.8510175
0.75 0.4 -5.3634624
1.2 0.4 -3.6258185
1.65 0.4 -2.7578686
2.1 0.4 -2.2618478
2.55 0.4 -1.9496097
3 0.4 -1.7382345
0.3 0.5 -9.9136986
0.75 0.5 -5.437865
1.2 0.5 -3.7140129
1.65 0.5 -2.8568903
2.1 0.5 -2.3680984
2.55 0.5 -2.0604762
3 0.5 -1.8520659


==> figures/data/covariance.dat <==
rho ratio
0 1
0.1 0.82957037
0.2 0.68787972
0.3 0.56842815
0.4 0.46665465
0.5 0.37936722
0.6 0.30449394
0.7 0.24125891
0.8 0.19173105
0.9 0.17273431


==> figures/data/finite_training.dat <==
Q L50 L109 L200
5 0.4325 0.485 0.46
10 0.4 0.47 0.45
20 0.3725 0.42 0.485
50 0.3225 0.3625 0.3875
100 0.3075 0.32 0.33
500 0.1675 0.15 0.1


==> figures/data/measured_forced.dat <==
k psd
0.0125664 0.1031146
0.012710162 0.10296033
0.012855568 0.10280291
0.013002638 0.10264228
0.013151391 0.1024784
0.013301845 0.10231119
0.013454021 0.10214061
0.013607937 0.1019666
0.013763614 0.1017891
0.013921072 0.10160805
0.014080332 0.10142339
0.014241413 0.10123507
0.014404338 0.10104301
0.014569126 0.10084717
0.014735799 0.10064747
0.014904379 0.10044387
0.015074888 0.1002363
0.015247347 0.10002469
0.01542178 0.099808988
0.015598208 0.099589128
0.015776654 0.099365047
0.015957142 0.099136682
0.016139694 0.098903972
0.016324335 0.098666854
0.016511088 0.098425263
0.016699978 0.098179138
0.016891029 0.097928415
0.017084265 0.097673031
0.017279712 0.097412924
0.017477395 0.097148031
0.01767734 0.096878291
0.017879572 0.09660364
0.018084117 0.096324017
0.018291003 0.096039362
0.018500255 0.095749613
0.018711901 0.09545471
0.018925969 0.095154594
0.019142485 0.094849206
0.019361478 0.094538487
0.019582977 0.094222381
0.01980701 0.093900831
0.020033606 0.093573781
0.020262794 0.093241178
0.020494604 0.092902967
0.020729066 0.092559098
0.02096621 0.092209519
0.021206067 0.091854182
0.021448668 0.091493038
0.021694045 0.091126042
0.021942228 0.090753149
0.022193251 0.090374316
0.022447146 0.089989502
0.022703945 0.08959867
0.022963682 0.089201782
0.023226391 0.088798804
0.023492105 0.088389703
0.023760859 0.08797445
0.024032687 0.087553017
0.024307626 0.08712538
0.024585709 0.086691517
0.024866974 0.086251409
0.025151457 0.085805039
0.025439194 0.085352395
0.025730223 0.084893466
0.026024581 0.084428245
0.026322307 0.083956731
0.026623439 0.083478921
0.026928015 0.082994821
0.027236077 0.082504437
0.027547662 0.082007781
0.027862812 0.081504868
0.028181568 0.080995716
0.02850397 0.08048035
0.02883006 0.079958796
0.029159881 0.079431087
0.029493476 0.078897257
0.029830886 0.078357348
0.030172157 0.077811404
0.030517332 0.077259475
0.030866455 0.076701615
0.031219573 0.076137883
0.031576731 0.075568343
0.031937974 0.074993064
0.03230335 0.074412119
0.032672906 0.073825586
0.03304669 0.07323355
0.03342475 0.072636097
0.033807135 0.072033323
0.034193895 0.071425326
0.034585079 0.070812209
0.034980738 0.070194081
0.035380924 0.069571056
0.035785688 0.068943253
0.036195083 0.068310795
0.036609161 0.067673812
0.037027976 0.067032438
0.037451583 0.06638681
0.037880036 0.065737072
0.03831339 0.065083374
0.038751702 0.064425867
0.039195028 0.06376471
0.039643426 0.063100064
0.040096954 0.062432096
0.04055567 0.061760977
0.041019634 0.061086881
0.041488906 0.060409988
0.041963547 0.059730479
0.042443617 0.059048542
0.04292918 0.058364367
0.043420297 0.057678146
0.043917033 0.056990077
0.044419452 0.056300358
0.044927618 0.055609193
0.045441598 0.054916785
0.045961458 0.054223342
0.046487265 0.053529073
0.047019088 0.05283419
0.047556994 0.052138905
0.048101055 0.051443434
0.048651339 0.05074799
0.049207919 0.050052792
0.049770867 0.049358056
0.050340254 0.048664
0.050916155 0.047970842
0.051498645 0.047278799
0.052087799 0.046588089
0.052683693 0.045898928
0.053286403 0.045211534
0.053896009 0.04452612
0.054512589 0.043842899
0.055136223 0.043162085
0.055766991 0.042483886
0.056404975 0.04180851
0.057050258 0.041136163
0.057702923 0.040467047
0.058363055 0.039801361
0.059030739 0.039139304
0.059706061 0.038481066
0.060389109 0.037826839
0.061079971 0.037176808
0.061778736 0.036531154
0.062485496 0.035890056
0.063200341 0.035253686
0.063923364 0.034622213
0.064654659 0.0339958
0.06539432 0.033374607
0.066142442 0.032758788
0.066899124 0.03214849
0.067664461 0.031543857
0.068438555 0.030945027
0.069221504 0.030352131
0.07001341 0.029765297
0.070814376 0.029184644
0.071624505 0.028610288
0.072443902 0.028042338
0.073272673 0.027480897
0.074110926 0.02692606
0.074958768 0.02637792
0.075816309 0.025836562
0.076683661 0.025302063
0.077560936 0.024774498
0.078448247 0.024253931
0.079345709 0.023740425
0.080253438 0.023234034
0.081171551 0.022734807
0.082100168 0.022242787
0.083039409 0.02175801
0.083989394 0.021280508
0.084950248 0.020810307
0.085922094 0.020347427
0.086905058 0.019891883
0.087899267 0.019443683
0.08890485 0.019002832
0.089921937 0.018569329
0.09095066 0.018143167
0.091991152 0.017724336
0.093043547 0.017312819
0.094107982 0.016908596
0.095184594 0.016511642
0.096273522 0.016121928
0.097374908 0.01573942
0.098488895 0.01536408
0.099615625 0.014995867
0.10075525 0.014634737
0.1019079 0.014280639
0.10307375 0.013933521
0.10425293 0.013593329
0.1054456 0.013260003
0.10665192 0.012933482
0.10787203 0.012613701
0.10910611 0.012300593
0.1103543 0.011994089
0.11161678 0.011694116
0.11289369 0.011400601
0.11418522 0.011113467
0.11549151 0.010832637
0.11681276 0.010558029
0.11814912 0.010289564
0.11950076 0.010027157
0.12086787 0.009770725
0.12225062 0.0095201821
0.12364919 0.0092754417
0.12506376 0.0090364164
0.12649451 0.0088030178
0.12794163 0.008575157
0.12940531 0.0083527442
0.13088573 0.0081356894
0.13238308 0.0079239022
0.13389757 0.0077172917
0.13542938 0.0075157671
0.13697872 0.0073192375
0.13854578 0.0071276118
0.14013077 0.0069407992
0.14173389 0.0067587092
0.14335535 0.0065812513
0.14499536 0.0064083355
0.14665413 0.0062398722
0.14833188 0.0060757724
0.15002882 0.0059159475
0.15174518 0.0057603096
0.15348117 0.0056087714
0.15523702 0.0054612466
0.15701296 0.0053176493
0.15880922 0.0051778948
0.16062602 0.0050418989
0.16246361 0.0049095786
0.16432223 0.0047808519
0.1662021 0.0046556375
0.16810348 0.0045338554
0.17002662 0.0044154264
0.17197175 0.0043002727
0.17393914 0.0041883174
0.17592903 0.0040794847
0.17794169 0.0039737
0.17997738 0.0038708898
0.18203635 0.003770982
0.18411888 0.0036739054
0.18622523 0.0035795902
0.18835568 0.0034879677
0.1905105 0.0033989703
0.19268998 0.003312532
0.19489438 0.0032285875
0.19712401 0.0031470733
0.19937914 0.0030679265
0.20166008 0.002991086
0.2039671 0.0029164914
0.20630052 0.002844084
0.20866064 0.0027738059
0.21104775 0.0027056006
0.21346218 0.0026394127
0.21590422 0.0025751882
0.2183742 0.0025128739
0.22087244 0.002452418
0.22339926 0.00239377
0.22595499 0.0023368801
0.22853996 0.0022817001
0.23115449 0.0022281825
0.23379894 0.0021762812
0.23647364 0.002125951
0.23917894 0.002077148
0.24191519 0.0020298289
0.24468274 0.001983952
0.24748196 0.0019394763
0.2503132 0.0018963618
0.25317682 0.0018545695
0.25607321 0.0018140616
0.25900273 0.0017748008
0.26196577 0.0017367513
0.26496271 0.0016998778
0.26799393 0.0016641461
0.27105982 0.0016295227
0.2741608 0.0015959753
0.27729725 0.0015634721
0.28046957 0.0015319823
0.2836782 0.001501476
0.28692353 0.001471924
0.29020598 0.0014432979
0.29352599 0.0014155699
0.29688398 0.0013887134
0.30028038 0.001362702
0.30371564 0.0013375104
0.30719021 0.0013131139
0.31070452 0.0012894883
0.31425903 0.0012666105
0.31785421 0.0012444576
0.32149052 0.0012230075
0.32516843 0.0012022388
0.32888841 0.0011821308
0.33265095 0.001162663
0.33645654 0.0011438159
0.34030566 0.0011255704
0.34419882 0.0011079079
0.34813651 0.0010908104
0.35211926 0.0010742604
0.35614756 0.001058241
0.36022195 0.0010427356
0.36434296 0.0010277282
0.36851111 0.0010132034
0.37272694 0.00099914599
0.376991 0.00098554144


==> figures/data/measured_free.dat <==
k psd
0.0125664 0.067039918
0.012710162 0.067001223
0.012855568 0.066961673
0.013002638 0.066921252
0.013151391 0.066879942
0.013301845 0.066837723
0.013454021 0.066794577
0.013607937 0.066750484
0.013763614 0.066705425
0.013921072 0.066659379
0.014080332 0.066612327
0.014241413 0.066564246
0.014404338 0.066515117
0.014569126 0.066464918
0.014735799 0.066413626
0.014904379 0.066361219
0.015074888 0.066307675
0.015247347 0.06625297
0.01542178 0.066197081
0.015598208 0.066139984
0.015776654 0.066081655
0.015957142 0.066022069
0.016139694 0.065961201
0.016324335 0.065899025
0.016511088 0.065835515
0.016699978 0.065770646
0.016891029 0.065704389
0.017084265 0.065636719
0.017279712 0.065567606
0.017477395 0.065497024
0.01767734 0.065424943
0.017879572 0.065351335
0.018084117 0.06527617
0.018291003 0.065199419
0.018500255 0.065121051
0.018711901 0.065041036
0.018925969 0.064959342
0.019142485 0.064875939
0.019361478 0.064790793
0.019582977 0.064703873
0.01980701 0.064615145
0.020033606 0.064524578
0.020262794 0.064432136
0.020494604 0.064337787
0.020729066 0.064241495
0.02096621 0.064143225
0.021206067 0.064042943
0.021448668 0.063940613
0.021694045 0.063836199
0.021942228 0.063729664
0.022193251 0.063620971
0.022447146 0.063510085
0.022703945 0.063396966
0.022963682 0.063281577
0.023226391 0.063163881
0.023492105 0.063043838
0.023760859 0.06292141
0.024032687 0.062796558
0.024307626 0.062669243
0.024585709 0.062539425
0.024866974 0.062407064
0.025151457 0.06227212
0.025439194 0.062134553
0.025730223 0.061994324
0.026024581 0.06185139
0.026322307 0.061705712
0.026623439 0.061557249
0.026928015 0.061405959
0.027236077 0.061251803
0.027547662 0.061094738
0.027862812 0.060934725
0.028181568 0.060771721
0.02850397 0.060605687
0.02883006 0.060436581
0.029159881 0.060264364
0.029493476 0.060088993
0.029830886 0.05991043
0.030172157 0.059728633
0.030517332 0.059543564
0.030866455 0.059355182
0.031219573 0.059163449
0.031576731 0.058968326
0.031937974 0.058769775
0.03230335 0.058567757
0.032672906 0.058362237
0.03304669 0.058153176
0.03342475 0.05794054
0.033807135 0.057724292
0.034193895 0.057504399
0.034585079 0.057280827
0.034980738 0.057053543
0.035380924 0.056822515
0.035785688 0.056587712
0.036195083 0.056349105
0.036609161 0.056106664
0.037027976 0.055860362
0.037451583 0.055610173
0.037880036 0.055356072
0.03831339 0.055098036
0.038751702 0.054836041
0.039195028 0.054570067
0.039643426 0.054300096
0.040096954 0.05402611
0.04055567 0.053748093
0.041019634 0.053466031
0.041488906 0.053179913
0.041963547 0.052889728
0.042443617 0.052595468
0.04292918 0.052297126
0.043420297 0.051994701
0.043917033 0.051688188
0.044419452 0.051377591
0.044927618 0.05106291
0.045441598 0.050744152
0.045961458 0.050421326
0.046487265 0.05009444
0.047019088 0.04976351
0.047556994 0.04942855
0.048101055 0.049089579
0.048651339 0.048746619
0.049207919 0.048399694
0.049770867 0.048048832
0.050340254 0.047694063
0.050916155 0.04733542
0.051498645 0.04697294
0.052087799 0.046606663
0.052683693 0.046236631
0.053286403 0.04586289
0.053896009 0.04548549
0.054512589 0.045104484
0.055136223 0.044719927
0.055766991 0.044331879
0.056404975 0.043940402
0.057050258 0.043545563
0.057702923 0.04314743
0.058363055 0.042746077
0.059030739 0.04234158
0.059706061 0.041934017
0.060389109 0.041523473
0.061079971 0.041110032
0.061778736 0.040693786
0.062485496 0.040274826
0.063200341 0.039853248
0.063923364 0.039429152
0.064654659 0.039002639
0.06539432 0.038573816
0.066142442 0.03814279
0.066899124 0.037709673
0.067664461 0.03727458
0.068438555 0.036837626
0.069221504 0.036398932
0.07001341 0.03595862
0.070814376 0.035516814
0.071624505 0.035073642
0.072443902 0.034629233
0.073272673 0.034183718
0.074110926 0.033737232
0.074958768 0.033289908
0.075816309 0.032841885
0.076683661 0.032393301
0.077560936 0.031944296
0.078448247 0.031495012
0.079345709 0.031045591
0.080253438 0.030596177
0.081171551 0.030146913
0.082100168 0.029697946
0.083039409 0.029249421
0.083989394 0.028801483
0.084950248 0.028354278
0.085922094 0.027907953
0.086905058 0.027462653
0.087899267 0.027018522
0.08890485 0.026575707
0.089921937 0.02613435
0.09095066 0.025694595
0.091991152 0.025256584
0.093043547 0.024820457
0.094107982 0.024386354
0.095184594 0.023954411
0.096273522 0.023524766
0.097374908 0.02309755
0.098488895 0.022672897
0.099615625 0.022250935
0.10075525 0.021831792
0.1019079 0.021415591
0.10307375 0.021002455
0.10425293 0.020592502
0.1054456 0.020185848
0.10665192 0.019782606
0.10787203 0.019382885
0.10910611 0.01898679
0.1103543 0.018594426
0.11161678 0.018205891
0.11289369 0.01782128
0.11418522 0.017440685
0.11549151 0.017064193
0.11681276 0.01669189
0.11814912 0.016323856
0.11950076 0.015960165
0.12086787 0.015600891
0.12225062 0.015246101
0.12364919 0.014895859
0.12506376 0.014550226
0.12649451 0.014209257
0.12794163 0.013873003
0.12940531 0.013541512
0.13088573 0.013214827
0.13238308 0.012892987
0.13389757 0.012576028
0.13542938 0.01226398
0.13697872 0.011956871
0.13854578 0.011654723
0.14013077 0.011357555
0.14173389 0.011065383
0.14335535 0.010778219
0.14499536 0.010496069
0.14665413 0.010218937
0.14833188 0.0099468248
0.15002882 0.0096797279
0.15174518 0.0094176399
0.15348117 0.0091605509
0.15523702 0.0089084473
0.15701296 0.0086613128
0.15880922 0.0084191277
0.16062602 0.0081818694
0.16246361 0.0079495124
0.16432223 0.0077220283
0.1662021 0.0074993863
0.16810348 0.0072815528
0.17002662 0.0070684917
0.17197175 0.0068601646
0.17393914 0.0066565309
0.17592903 0.0064575478
0.17794169 0.0062631704
0.17997738 0.0060733519
0.18203635 0.0058880437
0.18411888 0.0057071954
0.18622523 0.0055307551
0.18835568 0.0053586693
0.1905105 0.0051908831
0.19268998 0.0050273403
0.19489438 0.0048679834
0.19712401 0.004712754
0.19937914 0.0045615924
0.20166008 0.0044144383
0.2039671 0.0042712302
0.20630052 0.0041319062
0.20866064 0.0039964035
0.21104775 0.0038646589
0.21346218 0.0037366086
0.21590422 0.0036121883
0.2183742 0.0034913337
0.22087244 0.0033739799
0.22339926 0.003260062
0.22595499 0.0031495149
0.22853996 0.0030422736
0.23115449 0.0029382728
0.23379894 0.0028374476
0.23647364 0.0027397331
0.23917894 0.0026450645
0.24191519 0.0025533774
0.24468274 0.0024646076
0.24748196 0.0023786914
0.2503132 0.0022955651
0.25317682 0.0022151659
0.25607321 0.0021374311
0.25900273 0.0020622987
0.26196577 0.0019897073
0.26496271 0.0019195957
0.26799393 0.0018519039
0.27105982 0.0017865719
0.2741608 0.0017235409
0.27729725 0.0016627524
0.28046957 0.0016041488
0.2836782 0.0015476733
0.28692353 0.0014932696
0.29020598 0.0014408823
0.29352599 0.0013904569
0.29688398 0.0013419395
0.30028038 0.0012952771
0.30371564 0.0012504175
0.30719021 0.0012073094
0.31070452 0.0011659022
0.31425903 0.0011261463
0.31785421 0.0010879927
0.32149052 0.0010513936
0.32516843 0.0010163018
0.32888841 0.00098267102
0.33265095 0.00095045586
0.33645654 0.00091961179
0.34030566 0.00089009514
0.34419882 0.00086186307
0.34813651 0.00083487365
0.35211926 0.00080908576
0.35614756 0.00078445916
0.36022195 0.00076095445
0.36434296 0.00073853309
0.36851111 0.00071715737
0.37272694 0.00069679043
0.376991 0.00067739622


==> figures/data/measured_points.dat <==
k psd
0.0125664 0.05600702
0.0153497 0.06503859
0.0187495 0.06395394
0.0229023 0.06068736
0.0279749 0.07340215
0.034171 0.06235283
0.0417395 0.0604345
0.0509843 0.04180933
0.0622767 0.03594351
0.0760703 0.03497493
0.092919 0.02520083
0.1135 0.02084341
0.138638 0.01160945
0.169345 0.005654008
0.206853 0.004416506
0.252669 0.002162524
0.308632 0.001278097
0.376991 0.0006587647


==> figures/data/release_converse.dat <==
eps utility
0.00015231656 0.61345763
0.00075467602 0.63022034
0.0018366137 0.64698305
0.0034232985 0.66374576
0.005542366 0.68050847
0.0082243491 0.69727119
0.011503213 0.7140339
0.01541703 0.73079661
0.020008833 0.74755932
0.025327728 0.76432203
0.031430351 0.78108475
0.038382826 0.79784746
0.046263442 0.81461017
0.055166427 0.83137288
0.065207407 0.84813559
0.076531602 0.86489831
0.089326678 0.88166102
0.10384399 0.89842373
0.12043623 0.91518644
0.13963029 0.93194915
0.16228772 0.94871186
0.19003254 0.96547458
0.22686283 0.98223729
0.2985379 0.999


==> figures/data/release_frontier.dat <==
eps utility
1e-06 0.60071169
1.2490871e-06 0.60084467
1.5602185e-06 0.60099328
1.9488488e-06 0.60115934
2.4342818e-06 0.6013449
3.0406299e-06 0.60155225
3.7980115e-06 0.60178394
4.744047e-06 0.60204282
5.9257278e-06 0.60233208
7.4017499e-06 0.60265527
9.2454301e-06 0.60301637
1.1548347e-05 0.60341979
1.4424891e-05 0.60387048
1.8017945e-05 0.60437395
2.2505982e-05 0.60493637
2.8111931e-05 0.60556459
3.511425e-05 0.60626625
4.3860755e-05 0.60704991
5.4785902e-05 0.60792504
6.8432361e-05 0.60890226
8.5477978e-05 0.60999335
0.00010676944 0.61121143
0.00013336432 0.61257111
0.00016658365 0.61408863
0.00020807748 0.61578202
0.00025990689 0.61767133
0.00032464634 0.61977879
0.00040551154 0.62212902
0.00050651923 0.62474932
0.00063268661 0.62766987
0.00079028067 0.63092397
0.00098712936 0.6345484
0.0012330105 0.63858359
0.0015401375 0.64307396
0.0019237658 0.6480682
0.002402951 0.65361947
0.003001495 0.65978567
0.0037491286 0.66662956
0.0046829881 0.67421886
0.0058494599 0.68262619
0.0073064847 0.69192884
0.0091264355 0.70220828
0.011399713 0.71354933
0.014239234 0.72603883
0.017786042 0.73976357
0.022216316 0.75480734
0.027750113 0.77124653
0.034662307 0.78914373
0.043296239 0.80853853
0.054080772 0.82943381
0.067551593 0.85177549
0.084377822 0.87542134
0.10539525 0.90009188
0.13164784 0.92528893
0.16443961 0.95015237
0.20539939 0.97318489
0.25656173 0.99165286
0.32046793 1
0.40029235 1
0.5 1


==> figures/data/transport_knee.dat <==
Klam exact asym ratio
0.02 2.6720227e-17 2.6749388e-17 0.99890987
0.022741924 8.4893863e-17 8.5013668e-17 0.99859077
0.025859756 2.6969433e-16 2.7018651e-16 0.99817837
0.02940503 8.5667245e-16 8.5869427e-16 0.99764548
0.033436348 2.7207579e-15 2.7290624e-15 0.996957
0.038020345 8.639274e-15 8.67338e-15 0.99606773
0.04323279 2.7425289e-14 2.7565335e-14 0.99491946
0.049159842 8.7031938e-14 8.7606875e-14 0.99343731
0.05589947 2.7606849e-13 2.7842812e-13 0.99152519
0.063563075 8.7520667e-13 8.8488738e-13 0.98905996
0.072277332 2.7726105e-12 2.8123082e-12 0.98588431
0.08218628 8.7752588e-12 8.9379478e-12 0.98179795
0.093453708 2.7739965e-11 2.8406172e-11 0.97654709
0.10626586 8.7553839e-11 9.0279184e-11 0.96981203
0.1208345 2.7578668e-10 2.8692113e-10 0.96119336
0.13740046 8.6646533e-10 9.1187946e-10 0.95019722
0.15623754 2.7132575e-09 2.8980932e-09 0.93622163
0.17765711 8.4603518e-09 9.2105857e-09 0.91854657
0.20201323 2.6238053e-08 2.9272658e-08 0.89633314
0.22970848 8.0812128e-08 9.3033007e-08 0.86863932
0.26120064 2.4672839e-07 2.956732e-07 0.83446315
0.29701025 7.4501538e-07 9.396949e-07 0.79282688
0.33772923 2.2187126e-06 2.9864949e-06 0.74291525
0.38403063 6.4948292e-06 9.49154e-06 0.6842756
0.43667978 1.8614287e-05 3.0165574e-05 0.61707056
0.49654692 5.199498e-05 9.5870832e-05 0.5423441
0.56462162 0.00014083511 0.00030469224 0.46222084
0.6420291 0.00036790296 0.00096835881 0.37992422
0.73004886 0.00092174977 0.0030775932 0.29950345
0.83013579 0.0022030435 0.0097810644 0.22523556
0.94394426 0.0049990631 0.031085727 0.16081539
1.0733554 0.010728742 0.098795219 0.10859576
1.2205084 0.02172138 0.3139864 0.069179367
1.3878355 0.041438889 0.99789706 0.041526217
1.5781025 0.074514682 3.1714703 0.023495311
1.7944543 0.1265 10.07942 0.012550325
2.0404672 0.20329354 32.033948 0.0063461906
2.3202075 0.31034938 101.80881 0.0030483549
2.6382992 0.45185015 323.56406 0.0013964782
3 0.63004873 1028.3363 0.00061268742

